A Gaussian Sliding Windows Regression Model for Hydrological Inference

Statistical models are an essential tool to model, forecast and understand the hydrological processes in watersheds. In particular, the understanding of time lags associated with the delay between rainfall occurrence and subsequent changes in streamflow is of high practical importance. Since water can take a variety of flow paths to generate streamflow, a series of distinct runoff pulses may combine to create the observed streamflow time series. Current state-of-the-art models are not able to sufficiently confront the problem complexity with interpretable parametrization, thus preventing novel insights about the dynamics of distinct flow paths from being formed. The proposed Gaussian Sliding Windows Regression Model targets this problem by combining the concept of multiple windows sliding along the time axis with multiple linear regression. The window kernels, which indicate the weights applied to different time lags, are implemented via Gaussian-shaped kernels. As a result, straightforward process inference can be achieved since each window can represent one flow path. Experiments on simulated and real-world scenarios underline that the proposed model achieves accurate parameter estimates and competitive predictive performance, while fostering explainable and interpretable hydrological modeling.

==> rain.csv <==
t,x
1,0.579866089
2,0.047337922
3,0
4,0.001628671
5,0.000231125
6,0.027664438
7,0.010925469
8,0.000764229
9,0.027635991
10,0.000441192
11,0.000380528
12,0.131669253
13,1.455172117
14,4.741730253
15,0.751498168
16,2.158572892
17,4.984937151
18,13.88116066
19,9.388430357
20,6.096167862
21,1.842224042
22,11.18869861
23,3.436399221
24,10.18714086
25,9.574490587
26,13.7053407
27,12.8011953
28,7.580322385
29,0.993636688
30,0.008134147
31,0.051737003
32,0.059743085
33,1.267826637
34,0.979861473
35,3.218149429
36,1.115809319
37,0.011856803
38,0.000760943
39,0.013369579
40,0.002584691
41,0.002410535
42,0.001270568
43,2.94e-06
44,0.000197689
45,2.42e-06
46,0.864045029
47,4.319855988
48,7.645035148
49,6.616755406
50,1.862192363
51,0.092400568
52,1.634324417
53,18.02179488
54,3.743548373
55,5.527676185
56,3.712334444
57,0
58,0.027446828
59,0.068866027
60,1.525126249
61,2.511300683
62,18.55123496
63,18.23865151
64,24.04548208
65,9.028891365
66,9.223630508
67,5.259273847
68,5.105203668
69,13.20778211
70,27.05392408
71,6.151300112
72,4.157328616
73,11.62494336
74,51.85069195
75,55.08121014
76,0
77,23.83734711
78,64.09785843
79,30.05123727
80,24.15421565
81,7.156355381
82,14.71511475
83,3.49237293
84,3.981940111
85,7.361774663
86,1.482503608
87,1.159793188
88,0.048066945
89,0.289998829
90,0.027066024
91,8.678672274
92,10.71951938
93,12.86413495
94,5.443336844
95,2.574238266
96,0.210967714
97,0.437890016
98,0
99,0
100,0
101,0
102,0
103,0
104,16.6838181
105,7.140921965
106,11.60922859
107,3.362877674
108,4.179424187
109,3.670562034
110,0
111,0
112,0.027762004
113,0.000615825
114,0.000214857
115,0.080124343
116,0.190595342
117,0.024765038
118,0
119,0
120,0
121,0
122,0
123,0
124,26.72102086
125,20.61765599
126,18.81294696
127,3.541301747
128,9.652477622
129,10.52902293
130,1.459011585
131,0.097535543
132,0.009198865
133,0.01127668
134,0.000199203
135,0.015413821
136,0.036462999
137,0.018911124
138,0.664723384
139,0.479381642
140,11.6989307
141,16.33414642
142,6.942293704
143,17.15745004
144,2.921723912
145,2.344162285
146,0.175473104
147,0.589073521
148,9.869894147
149,47.68799591
150,28.99459171
151,16.96689057
152,0.272244026
153,1.973809808
154,3.374652962
155,2.695524504
156,0.124453125
157,0.008857819
158,0.424185254
159,0.992209644
160,10.72633008
161,14.66991166
162,8.88082238
163,6.38530008
164,7.773404936
165,7.352993687
166,5.36482362
167,9.373791099
168,11.26971972
169,2.963893195
170,2.566641967
171,2.561059793
172,0.958338431
173,3.893284251
174,2.567462782
175,0.217929476
176,1.500889058
177,8.638966878
178,3.91711245
179,6.773236771
180,4.389815311
181,2.317482779
182,1.657142589
183,0.566729106
184,0.000586921
185,0.067010917
186,0.660287385
187,7.07340614
188,7.111363014
189,3.214834789
190,9.078103185
191,21.03745619
192,5.917957743
193,0.388462316
194,0.00846421
195,0.329511446
196,16.55493196
197,6.752806942
198,0.68105266
199,0.852212598
200,3.575290392


==> resp.csv <==
t,x
1,0.3589302847726
2,0.345599994114467
3,0.337700578962054
4,0.345599994114467
5,0.322889135088239
6,0.330294871738979
7,0.327826273236956
8,0.322395427158901
9,0.310052581787109
10,0.307584012712751
11,0.305609151567732
12,0.303140582493373
13,0.302153137207031
14,0.309065136500767
15,0.319926858084542
16,0.317458289010184
17,0.314496012006487
18,0.363373714991978
19,0.421138278416225
20,0.419657154628209
21,0.363373714991978
22,0.345106286185128
23,0.321901719229562
24,0.332269703456334
25,0.383616004943848
26,0.406326863970075
27,0.508525700160435
28,0.686262850080218
29,0.562834278651646
30,0.46655999646868
31,0.411264002118792
32,0.380653727940151
33,0.365348576136998
34,0.372260575430734
35,0.369298298427037
36,0.356461715698242
37,0.341156563895089
38,0.337700578962054
39,0.341156563895089
40,0.322889135088239
41,0.316470843723842
42,0.315483427865165
43,0.313014858790806
44,0.307584012712751
45,0.307090275355748
46,0.30610285949707
47,0.313014858790806
48,0.331775995526995
49,0.366829699925014
50,0.398427419389997
51,0.386084574018206
52,0.347574855259487
53,0.37719771357945
54,0.676388573782785
55,0.799817145211356
56,0.622079995291574
57,0.548022864205497
58,0.460141705104283
59,0.407314279828753
60,0.377691421508789
61,0.391021712166922
62,0.418176001412528
63,1.05161148507254
64,1.57001146153041
65,1.39721139090402
66,1.41202280535017
67,1.04667422921317
68,0.893622828892299
69,0.883748552594866
70,1.18985147094727
71,2.48338296072824
72,2.14272007533482
73,1.37746283830915
74,1.229348576137
75,3.83615999058315
76,8.68937161690848
77,5.184
78,5.77645704868862
79,12.3922287597656
80,9.47931466238839
81,9.23245751953125
82,7.25759990583147
83,5.13462838309152
84,3.78678860909598
85,3.25357721819196
86,2.81910859026228
87,2.39451423863002
88,2.11309724644252
89,1.90573709106445
90,1.73787427629743
91,1.61444570486886
92,1.60950856672014
93,1.94523431396484
94,2.5031315133231
95,2.36489140973772
96,2.08841143798828
97,1.85636570957729
98,1.61938284301758
99,1.43177147565569
100,1.34290287126814
101,1.23428571428571
102,1.13554283360073
103,1.08617145211356
104,1.83661715698242
105,3.18445704868862
106,2.41426279122489
107,1.99460569545201
108,1.96498286655971
109,1.96498286655971
110,1.79218291364397
111,1.5650743233817
112,1.44164575195312
113,1.35771428571429
114,1.28365709577288
115,1.23428571428571
116,1.20960002354213
117,1.17997719464983
118,1.05161148507254
119,0.977554295131138
120,0.868937138148717
121,0.770194257463728
122,0.64182854788644
123,0.661577159336635
124,0.839314309256417
125,1.53545137677874
126,2.51794281005859
127,3.91515420096261
128,3.63867422921317
129,3.69298286655971
130,4.25087983049665
131,3.12027437046596
132,2.61174855259487
133,2.27602292306083
134,2.05385135323661
135,1.88598853846959
136,1.73787427629743
137,1.58482287597656
138,1.44658289010184
139,1.3922742527553
140,1.41202280535017
141,1.62431998116629
142,2.01435424804688
143,2.33033132498605
144,2.76479995291574
145,2.31552002825056
146,1.95017145211356
147,1.73787427629743
148,1.61444570486886
149,2.38463996233259
150,6.36891409737723
151,8.44251447405134
152,4.58166843959263
153,3.27826279122489
154,2.84873141915458
155,2.65618291364397
156,2.35995438929967
157,2.13284579903739
158,1.96004572841099
159,1.82180574253627
160,1.76255996704102
161,2.10815999058315
162,3.43625144740513
163,3.54980574253627
164,3.03140564836775
165,3.01659435163225
166,3.19926858084542
167,3.04127992466518
168,2.91785135323661
169,3.60411437988281
170,3.34244570486886
171,2.88329150390625
172,2.64137138148717
173,2.37970294189453
174,2.24640009416853
175,2.09334845842634
176,1.95510859026228
177,1.8909256766183
178,2.20196573311942
179,2.25627437046596
180,2.28589719935826
181,2.35008011300223
182,2.14272007533482
183,2.02916578020368
184,1.85142857142857
185,1.72306286185128
186,1.64406853376116
187,1.60457142857143
188,1.82674288068499
189,1.87117712402344
190,1.71812572370257
191,2.12790854317801
192,3.589302847726
193,2.82898286655971
194,2.29083421979632
195,2.03410280064174
196,2.00941722760882
197,2.44388562011719
198,2.27108566720145
199,1.96498286655971
200,1.7872456577846

